Closed Loop Neural-Symbolic Learning via Integrating Neural Perception, Grammar Parsing, and Symbolic Reasoning

The goal of neural-symbolic computation is to integrate the connectionist and symbolist paradigms. Prior methods learn the neural-symbolic models using reinforcement learning (RL) approaches, which ignore the error propagation in the symbolic reasoning module and thus converge slowly with sparse rewards. In this paper, we address these issues and close the loop of neural-symbolic learning by (1) introducing the \textbf{grammar} model as a \textit{symbolic prior} to bridge neural perception and symbolic reasoning, and (2) proposing a novel \textbf{back-search} algorithm which mimics the top-down human-like learning procedure to propagate the error through the symbolic reasoning module efficiently. We further interpret the proposed learning framework as maximum likelihood estimation using Markov chain Monte Carlo sampling and the back-search algorithm as a Metropolis-Hastings sampler. The experiments are conducted on two weakly-supervised neural-symbolic tasks: (1) handwritten formula recognition on the newly introduced HWF dataset; (2) visual question answering on the CLEVR dataset. The results show that our approach significantly outperforms the RL methods in terms of performance, converging speed, and data efficiency. Our code and data are released at \url{https://liqing-ustc.github.io/NGS}.

==> rebuttal.txt <==
We thank all reviewers for the valuable comments and suggestions. Following are the responses to the questions from reviewers, and we will revise our draft accordingly.

Reviewer #2
Q1: The claim that experiments are performed on "handwritten formula recognition on the CROHME dataset" is confusing. How to get a static version of the dataset?
A: Thank you for pointing it out! We will rename our dataset and clarify it in the revision. Besides, we do provide a static version of this synthetic dataset via an anonymous download link included in the "README.md" file of the code submission. We will include the link in our paper in the future.

Q2: Introducing the grammar and the symbolic reasoning modules is too strict a constraint.
A: Good question! Using the pre-defined grammar and symbolic reasoning modules is indeed a limitation of our work and lots of current neural-symbolic methods, as also mentioned in the conclusion part in the submission, i.e., 'our future direction is to ...'. Since our work provides a principled way to incorporate prior knowledge in the form of grammatical and logical rules and help the learning of neural networks, one critical future direction is to learn and adjust the prior knowledge of grammar and symbolic reasoning rules automatically from the data, which are related to parallel efforts in grammar induction and inductive logic programming [1,2]. We believe a combination of these efforts and our work will ease the current strict constraints and benefit the general neural-symbolic approaches in the future.
[1] De la Higuera. "Grammatical inference: learning automata and grammars." 2010.
[2] Dong et al. "Neural logic machines." ICLR 2019.

Q3: Why not sample from the generalized Early parser (GEP)? What is the difference between our work and Qi et al. (2018)?
A: (1) Sampling from the parsing module might lead to better performance, but GEP is essentially a heuristical search method implemented by a priority queue that does not support sampling. Another reason is that we use the output of GEP as initialization of MCMC (m-BS) and directly sample the posterior distribution by considering p(z|x) as the transition probability of MCMC, as shown in Eq.13. This is almost an equal implementation compared with sampling from the parsing module with slightly lower efficiency. (2) GEP is proposed by Qi et al. (2018) for doing the parsing only, while we accommodate it as a component of the NGS model to provide valid parses and learn the neural module. 

Q4: The notation and writing in Sec. 3.2.1 is confusing.
A: \alpha_A is the expected value on node A, e.g., it is a numerical value (e.g. gray-shaded red numbers in Fig. 4) in CROHME or an ObjectSet/Object in CLEVR. We will revise the notion to distinguish the priority and the probability by different symbols.

Q5: What is NS-RL in Sec. 4.2.1?
A: We adopt the implementation from (Yi et al. 2018) and replace the original seq2seq question parser with a Pointer Network. The Pointer Network is implemented by ourselves, as shown from L.103 - L.147 in the supplementary materials.

Q6: The Solve function for CLEVR.
A: The Solve function works by switching the current module with an alternative module that has the same inputs and output types, and checking if the new program can generate the correct answer. The inputs and output types of all modules are described in Table 3 of the supplementary materials.

Reviewer #3
Q1: How is the sequence of z_i obtained?
A: The original image of an equation is pre-segmented into a sequence of sub-images, and each sub-image contains only one symbol. Then LeNet-5 is applied to each sub-image to obtain the probabilities of z_i. We will add this process to the revision.

Reviewer #4
Q1: What is the difference between back-search (BS) and counterfactual regret (CFR)?
A: First, BS is proposed as an efficient way to propagate the error through the symbolic reasoning module in the neural-symbolic learning paradigm. It is an entirely different scenario compared with a different purpose from the multi-player imperfect information games, where CFR is derived as an iterative self-play algorithm that approximates a Nash equilibrium (which might need billions of repetitions). Second, the search in BS is performed layer-wise from the top of the reasoning tree in a top-down manner guided by the bottom-up probabilities from the neural module and avoids the inefficient practice of traversing all possible choices in CFR by minimizing the regrets in each iteration.

Q2: Can BS benefit from pre-training?
A: Yes, but slightly. We did the experiments on both two tasks, but the improvements are very subtle because BS does not suffer from the cold-start problem. It looks almost the same compared with learning from scratch when we put the learning curves together.

Q3: Can the dictionary in the VQA task be learned directly from observational data?
A: Yes, it might require a small amount of question-program pairs to learn this mapping.
